Variational Regularization of Inverse Problems for Manifold-Valued Data

In this paper, we consider the variational regularization of manifold-valued data in the inverse problems setting. In particular, we consider TV and TGV regularization for manifold-valued data with indirect measurement operators. We provide results on the well-posedness and present algorithms for a numerical realization of these models in the manifold setup. Further, we provide experimental results for synthetic and real data to show the potential of the proposed schemes for applications.

==> experiments/exp_S1_img/exp_S1_deltaSNR.txt <==
3.5
